What Makes a Social Agent's Interactions Effective? Learning from Verifiable Outcomes in Paired Worlds

Effective social interaction requires more than fluent responses: agents must reach plans that fit the participants' needs and circumstances. Existing evaluations of social agents mainly rely on LLM judges that rate the conversation, without checking the resulting plan. We introduce HICO-Bench, a benchmark of 180 everyday coordination scenarios, such as resource allocation, scheduling, and authorization, in which two agents with private information converse and then independently record the plan they agreed on. A program checks Feasibility (the two records match and satisfy both participants' private conditions), and an LLM judge checks Integrity (the conversation supports the recorded plan); passing both is a Verified Success. Each scenario has two versions that share the same public context but differ in one private condition, so the correct plan differs between them. Across thirteen LLMs, 36% of conversations rated highly for goal completion fail Verified Success. To learn from outcomes that arrive only at the end of a conversation, we propose Paired-Credit Policy Optimization (PaCPO). After each turn, PaCPO asks the agent for a tentative plan, checks it in both versions of the scenario, and rewards the turns after which the tentative plans fit their respective versions. PaCPO raises Qwen3-8B's Verified Success from 20.4% to 28.3%.

==> fonts/LICENSE-Inconsolata.txt <==
Name: Inconsolata  
Maintainer: Nicolas Spalinger <nicolas.spalinger@sil.org>
 See the Alioth project for co-maintainership of open fonts: 
 http://alioth.debian.org/projects/pkg-fonts

Source: http://www.levien.com/type/myfonts/ofl.html
Upstream Author: Raph Levien

Files: *
Copyright: 

 This Font Software is Copyright (c) 2006, Raph Levien.
 All Rights Reserved.

 This Font Software is licensed under the SIL Open Font License, Version 1.0

 No modification of the license is permitted, only verbatim copy is allowed.
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL


License: Open Font License 1.0

 -----------------------------------------------------------
 SIL OPEN FONT LICENSE Version 1.0 - 22 November 2005
 -----------------------------------------------------------

 PREAMBLE
 The goals of the Open Font License (OFL) are to stimulate worldwide
 development of cooperative font projects, to support the font creation
 efforts of academic and linguistic communities, and to provide an open
 framework in which fonts may be shared and improved in partnership with
 others.

 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves. The
 fonts, including any derivative works, can be bundled, embedded, 
 redistributed and sold with any software provided that the font
 names of derivative works are changed. The fonts and derivatives,
 however, cannot be released under any other type of license.

 DEFINITIONS
 "Font Software" refers to any and all of the following:
      - font files
      - data files
      - source code
      - build scripts
      - documentation

 "Reserved Font Name" refers to the Font Software name as seen by
 users and any other names as specified after the copyright statement.

 "Standard Version" refers to the collection of Font Software
 components as distributed by the Copyright Holder.

 "Modified Version" refers to any derivative font software made by
 adding to, deleting, or substituting -- in part or in whole --
 any of the components of the Standard Version, by changing formats
 or by porting the Font Software to a new environment.
 
 "Author" refers to any designer, engineer, programmer, technical
 writer or other person who contributed to the Font Software.
 
 PERMISSION & CONDITIONS
 Permission is hereby granted, free of charge, to any person obtaining
 a copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:

 1) Neither the Font Software nor any of its individual components,
 in Standard or Modified Versions, may be sold by itself.

 2) Standard or Modified Versions of the Font Software may be bundled,
 redistributed and sold with any software, provided that each copy
 contains the above copyright notice and this license. These can be
 included either as stand-alone text files, human-readable headers or
 in the appropriate machine-readable metadata fields within text or
 binary files as long as those fields can be easily viewed by the user.
 
 3) No Modified Version of the Font Software may use the Reserved Font
 Name(s), in part or in whole, unless explicit written permission is
 granted by the Copyright Holder. This restriction applies to all 
 references stored in the Font Software, such as the font menu name and
 other font description fields, which are used to differentiate the
 font from others.

 4) The name(s) of the Copyright Holder or the Author(s) of the Font
 Software shall not be used to promote, endorse or advertise any
 Modified Version, except to acknowledge the contribution(s) of the
 Copyright Holder and the Author(s) or with their explicit written
 permission.

 5) The Font Software, modified or unmodified, in part or in whole,
 must be distributed using this license, and may not be distributed
 under any other license.

 TERMINATION
 This license becomes null and void if any of the above conditions are
 not met.

 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
 OTHER DEALINGS IN THE FONT SOFTWARE.


Files: debian/*
Copyright: (C) 2007-2009 Nicolas Spalinger <nicolas.spalinger@sil.org>
License: The packaging is released under the same license as the Font Software.

